The Lichnerowicz equation on compact manifolds with boundary

In this article we initiate a systematic study of the well-posedness theory of the Einstein constraint equations on compact manifolds with boundary. This is an important problem in general relativity, and it is particularly important in numerical relativity, as it arises in models of Cauchy surfaces containing asymptotically flat ends and/or trapped surfaces. Moreover, a number of technical obstacles that appear when developing the solution theory for open, asymptotically Euclidean manifolds have analogues on compact manifolds with boundary. As a first step, here we restrict ourselves to the Lichnerowicz equation, also called the Hamiltonian constraint equation, which is the main source of nonlinearity in the constraint system. The focus is on low regularity data and on the interaction between different types of boundary conditions, which has not been carefully analyzed before. In order to develop a well-posedness theory that mirrors the existing theory for the case of closed manifolds, we first generalize the Yamabe classification to nonsmooth metrics on compact manifolds with boundary. We then extend a result on conformal invariance to manifolds with boundary, and prove a uniqueness theorem. Finally, by using the method of sub- and super-solutions (order-preserving map iteration), we establish several existence results for a large class of problems covering a broad parameter regime, which includes most of the cases relevant in practice.

==> abs-arxiv.txt <==
In this article we initiate a systematic study of the well-posedness theory of 
the Einstein constraint equations on compact manifolds with boundary.
This is an important problem in general relativity, 
and it is particularly important in numerical relativity, 
as it arises in models of Cauchy surfaces containing asymptotically flat ends 
and/or trapped surfaces.
Moreover, a number of technical obstacles that appear when developing the
solution theory for open, asymptotically Euclidean manifolds have analogues 
on compact manifolds with boundary.
As a first step, here we restrict ourselves to the Lichnerowicz equation,
also called the Hamiltonian constraint equation,
which is the main source of nonlinearity in the constraint system.
The focus is on low regularity data and on the interaction between different 
types of boundary conditions, which has not been 
carefully analyzed before.
In order to develop a well-posedness theory that mirrors the existing theory 
for the case of closed manifolds, we first generalize the Yamabe 
classification to nonsmooth metrics on compact manifolds with boundary.
We then extend a result on conformal invariance to manifolds with boundary, 
and prove a uniqueness theorem.
Finally, by using the method of sub- and super-solutions 
(order-preserving map iteration), we establish 
several existence results for a large class of problems covering a broad 
parameter regime, which includes most of the cases relevant in practice.

